Coresets for Vertical Federated Learning: Regularized Linear Regression and $K$-Means Clustering

Vertical federated learning (VFL), where data features are stored in multiple parties distributively, is an important area in machine learning. However, the communication complexity for VFL is typically very high. In this paper, we propose a unified framework by constructing coresets in a distributed fashion for communication-efficient VFL. We study two important learning tasks in the VFL setting: regularized linear regression and $k$-means clustering, and apply our coreset framework to both problems. We theoretically show that using coresets can drastically alleviate the communication complexity, while nearly maintain the solution quality. Numerical experiments are conducted to corroborate our theoretical findings.

==> rebuttal.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Reviewer Nzai (score 7, confidence 3)

Dear Reviewer Nzai,

Thanks for your time and effort! We will revise our paper according to your suggestions by moving more contents of robust coreset to the main text and adding more discussions on privacy analysis. 

#### Definition

> Q: How is the cost evaluated in Section 6? In Definition 2.3 and Definition 2.4, the cost is evaluated on the coresets (i.e. $\sum_{i\in S}$). However, in my opinion, although the models are trained/computed on the coresets, the cost should be evaluated on the entire dataset (i.e., $\sum_{i\in [n]}$) when assessing the performance.

In Section 6 (the experiment section), we partition the YearPredictionMSD dataset into a training set and a testing set. For the ridge regression task, we train it using the coreset/uniformly sampled subset from the training set to learn a model $\theta$, and report the regression loss of $\theta$ on the testing set $T$ ($cost^R(T, \theta)$). For the $k$-means clustering task, because it is an unsupervised learning problem, we optimize on the training set and get the model $C$, then report the cost of $C$ on the full training set $X$ ($cost^C(X, C)$).

We make more clarification in the revised PDF version.

#### Privacy Analysis

> Q: I suggest the authors discuss the privacy of the proposed algorithms. To be specific, analyze what can be leaked from the messages transmitted in Algorithm 1. I also suggest the authors clarify the security assumption. It seems the server and clients are assumed to be semi-honest. But when they become malicious, is the proposed algorithm safe?

We agree that privacy is very important in federated learning and will add more discussions later. The whole framework can be decomposed into two parts: the coreset construction and the model training. 

As for the coreset construction part (Algorithm 1), the only privacy leakage comes from the "sensitivity score" $g_i^{(j)}$ of the data points in different parties. To tackle this problem, we can use multi-party computation/secure aggregation such as [Bonawtiz et al, Practical Secure Aggregation for Privacy-Preserving Machine Learning, CCS'17] to transport the sum $g_i=\sum_{j=1}^T g_i^{(j)}$ to the server without letting the server know the exact values of $g_i^{(j)}$s (Line 7 of Algorithm 1). By applying secure aggregation, the server only knows $(S,w)$ and $\mathcal{G}^{(j)}$s.

For the model training part, we can apply the secure VFL algorithms if existed, e.g., using homomorphic encryption on SAGA for regression (it is an extension from SGD to SAGA [27]). For clustering in the VFL setting, currently we do not know any secure methods. 

The previous discussion assumes the semi-honesty model. If some parties are malicious. For example, party $j$ can report a large enough $\mathcal{G}^{(j)}$ (Line 2 of Algorithm 1) such that the server sets the number of samples $a_j\approx m$ in party $j$, where $m$ is the coreset size (Line 4 of Algorithm 1). Consequently, party $j$ can sample a large multiset $S^{(j)}$ which heavily affects the resulting coreset $S$. By e.g., reporting $S^{(j)}$ of uniform samples, party $j$ can make $S$ close to uniform sampling and loss the theoretical guarantees in Theorem 3.1. 


#### Experiment

> Q: How does the CENTRAL baseline solve the ridge regression problem? Does it solve by the closed-form solution or gradient descent? If by the closed-form solution, how does it solve the Lasso regression and elastic nets in Appendix A.2?

In the experiment, we use the scikit-learn package to solve the problems. As for the ridge regression, scikit-learn uses the lbfgs solver (some second-order methods). For lasso and elastic net, scikit-learn uses the SAGA solver. 

> Q: In Table 1, why the communication complexity of C-SAGA decreases w.r.t. the size of coresets? As indicated by Theorem 2.5, the communication complexity should be $\Omega(mT)$ where $m$ is related to the size of coresets. 

We are sorry that we forgot to multiple the coreset size when computing the communication complexity of SAGA in Table 1. A larger coreset size indeed has a larger communication complexity. Table 1 is fixed and the graph in the main content is updated in the revised pdf. 

> Q: Moreover, I suggest the authors report the communication of coreset construction and model training, respectively. It would help readers understand the overhead of your method.

Thanks for your suggestion. We will report the communication complexity of coreset construction and model training in the future version. In general, the communication complexity of coreset construction is very small compared to that of model training.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Reviewer 4KgV (score 6, confidence 4)

Dear Reviewer 4KgV,

Thanks for your time and effort! We have fixed typos according to your suggestions and will move more contents of robust coreset to the main text in the future version.

> Q: I could not find the details of the hardware system used for the implementation. Was it really a distributed set up or was the data just broken into parts and experiments were done on a single system?

We conduct experiments on a single system that simulates the distributed settings and reports the training loss/test loss/communication complexity.

> Q: Will the results for regularized regression also extend to the setting when the data matrix is low rank? Is there any assumption here that data is full rank? 

Assumption 4.1 does not require each local matrix $X^{(j)}$ to be full rank. For each party $j$, the number $d_j'$ of the orthonormal basis $U^{(j)}$ might be smaller than the number of features $d_j$, which implies that the matrix $X^{(j)}$ can be low rank. However, we do need some kind of ''full rank'' assumptions between parties, i.e., the combination $U$ of $U^{(j)}$s should be ''full rank''. 

> Q: Also the theoretical results hold for linear regression (no regularization) also?

For linear regression without regularizer, our theorems/results also hold.

> Q: Instead of giving the calculated values of communication complexity in the graphs, is it possible to compute the time required for the communication in the experimental setup?

Since we use a single system to simulate the distributed setting, it may be inaccurate to count the communication time. Thus, we report the communication complexity that also matches our theoretical results.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Reviewer XK2T (score 7, confidence 4)

Dear Reviewer XK2T,

Thank you for your positive review and feedback. We answer your specific questions below.

> Q: Can you please explain (intuitively) the relation between in Theorem 4.2 to the parameter which represents the maximum sensitivity gap overall points? Same for $\tau$ in Theorem 5.2. Can you give please more details about the parameter which represents the maximum sensitivity gap, how is it related to the data e.g., in linear regression?

For VRLR in theorem 4.2, as the parameter $\gamma$ becomes larger, the sensitivity gap $\zeta$ becomes smaller (Lemma E.2). Intuitively, $\gamma\in (0,1]$ represents the degree of orthonormal among data in different parties. As the larger $\gamma$ is, the more orthonormal among the column spaces of $X^{(j)}$, and thus $U$ is more close to the orthonormal basis computed on $X$ directly. Consequently, we have $\sup\limits_{\theta\in \mathbb R^d}\frac{cost^R_i(X,\theta)}{cost^R(X,\theta)}\approx \sum_{j\in [T]} \sup\limits_{\theta\in R^d}\frac{cost^R_i(X^{(j)},\theta)}{cost^R(X^{(j)},\theta)}$, and the sensitivity gap $\zeta$ is more close to 1. 

For VKCM in Theorem 5.2, as the parameter $\tau$ becomes smaller, the sensitivity gap $\zeta$ becomes smaller (Lemma F.2). Intuitively, as $\tau$ is more close to 1, Assumption 5.1 implies that there exists a party $t\in [T]$ whose local pairwise distances $\|x_i^{(t)} - x_j^{(t)}\|$s are close to the corresponding global pairwise distances $\|x_i - x_j\|$s. Then the sensitivity $g_i$ is dominated by the local sensitivity $g_i^{(j)}$.

We will add more discussions in the future version.
